Penalty-free discontinuous Galerkin method

In this paper, we present a new high-order discontinuous Galerkin (DG) method, in which neither a penalty parameter nor a stabilization parameter is needed. We refer to this method as penalty-free DG (\PFDG). In this method, the trial and test functions belong to the broken Sobolev space, in which the functions are in general discontinuous on the mesh skeleton and do not meet the Dirichlet boundary conditions. However, a subset can be distinguished in this space, where the functions are continuous and satisfy the Dirichlet boundary conditions, and this subset is called admissible. The trial solution is chosen to lie in an \emph{augmented} admissible subset, in which a small violation of the continuity condition is permitted. This subset is constructed by applying special augmented constraints to the linear combination of finite element basis functions. In this approach, all the advantages of the DG method are retained without the necessity of using stability parameters or numerical fluxes. Several benchmark problems in two dimensions (Poisson equation, linear elasticity, hyperelasticity, and biharmonic equation) on polygonal (triangles, quadrilateral and weakly convex polygons) meshes as well as a three-dimensional Poisson problem on hexahedral meshes are considered. Numerical results are presented that affirm the sound accuracy and optimal convergence of the method in the $L^2$ norm and the energy seminorm.

==> figures/example1/ex1_poly_p10.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err  err_std  err_cast  err_fd

10 10 660 25.690465 2.638262e-01  7.046626e-01  2.437009e-01 1.640638e-01  1.155282e+00 5.162449e-01 5.200127e-01
20 10 1320 36.331804 1.422926e-02  4.801036e-02  4.315968e-03 1.432546e-02  7.124316e-02 2.212562e-02 2.298183e-02
50 10 3300 57.445626 1.425155e-04  7.561482e-04  5.130444e-05 1.090722e-04  4.444676e-03 2.453219e-04 2.552875e-04
100 10 6600 81.240384 2.838017e-06  2.217930e-05  1.327205e-06 2.111936e-06  8.343894e-05 5.194612e-06 4.971626e-06
200 10 13200 114.891253 6.151148e-08  7.205148e-07  3.053598e-08 5.324380e-08  1.908993e-06 1.200503e-07 1.183950e-07
400 10 26400 162.480768 1.207347e-09  2.035653e-08  7.055191e-10 1.649492e-09  1.692882e-08 2.354403e-09 2.278089e-09




# nEl p p ndofs err_std  err_cast  err_fd

#10 10 660 25.690465 1.155282e+00 5.162449e-01 5.200127e-01
#20 10 1320 36.331804 7.124316e-02 2.212562e-02 2.298183e-02
#50 10 3300 57.445626 4.444676e-03 2.453219e-04 2.552875e-04
#100 10 6600 81.240384 8.343894e-05 5.194612e-06 4.971626e-06
#200 10 13200 114.891253 1.908993e-06 1.200503e-07 1.183950e-07
#400 10 26400 162.480768 1.692882e-08 2.354403e-09 2.278089e-09


==> figures/example1/ex1_poly_p3.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err  err_std  err_cast  err_fd

66 3 660 25.690465 5.131547e-01  1.195372e+00  1.636747e-01 1.937545e-01  4.945225e+00 1.232023e+00 1.474733e+00
132 3 1320 36.331804 2.017213e-01  6.331407e-01  4.844347e-02 5.467947e-02  6.998196e-01 4.493419e-01 5.788718e-01
330 3 3300 57.445626 3.117891e-02  1.656362e-01  1.026641e-02 8.149261e-03  2.545550e-01 6.116935e-02 8.151605e-02
660 3 6600 81.240384 6.453828e-03  5.301381e-02  2.894915e-03 1.740158e-03  4.119089e-01 1.428932e-02 1.822698e-02
1320 3 13200 114.891253 1.531316e-03  1.852617e-02  8.710950e-04 5.737666e-04  1.008796e-01 3.294160e-03 4.044264e-03
2640 3 26400 162.480768 5.607644e-04  8.681264e-03  6.562333e-04 3.691157e-04  3.432919e-02 7.739008e-04 8.945748e-04

# nEl p p ndofs err_std  err_cast  err_fd

#66 3 660 25.690465 4.945225e+00 1.232023e+00 1.474733e+00
#132 3 1320 36.331804 6.998196e-01 4.493419e-01 5.788718e-01
#330 3 3300 57.445626 2.545550e-01 6.116935e-02 8.151605e-02
#660 3 6600 81.240384 4.119089e-01 1.428932e-02 1.822698e-02
#1320 3 13200 114.891253 1.008796e-01 3.294160e-03 4.044264e-03
#2640 3 26400 162.480768 3.432919e-02 7.739008e-04 8.945748e-04


==> figures/example1/ex1_poly_p5.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err  err_std  err_cast  err_fd

31 5 651 25.514702 5.125835e-01  1.234506e+00  4.699465e-02 8.717202e-02  1.555118e+01 6.454753e-01 8.306809e-01
62 5 1302 36.083237 8.880779e-02  3.153088e-01  1.312460e-02 1.465643e-02  7.330596e-01 1.163453e-01 1.397507e-01
157 5 3297 57.419509 5.626151e-03  3.167110e-02  9.444904e-04 1.301957e-03  9.620156e-02 9.462988e-03 1.098174e-02
314 5 6594 81.203448 7.586202e-04  5.842930e-03  1.542325e-04 1.247996e-04  4.915981e-03 1.209712e-03 1.392909e-03
628 5 13188 114.839018 9.053393e-05  1.015614e-03  2.661628e-05 1.187977e-05 4.554544e-04 1.688141e-04 1.799200e-04
1257 5 26397 162.471536 1.036949e-05  1.720347e-04  4.302934e-06 1.932200e-06 1.275535e-04 2.178024e-05 2.285316e-05



# nEl p p ndofs err_std  err_cast  err_fd

#31 5 651 25.514702 1.555118e+01 6.454753e-01 8.306809e-01
#62 5 1302 36.083237 7.330596e-01 1.163453e-01 1.397507e-01
#157 5 3297 57.419509 9.620156e-02 9.462988e-03 1.098174e-02
#314 5 6594 81.203448 4.915981e-03 1.209712e-03 1.392909e-03
#628 5 13188 114.839018 4.554544e-04 1.688141e-04 1.799200e-04
#1257 5 26397 162.471536 1.275535e-04 2.178024e-05 2.285316e-05



==> figures/example1/ex1_poly_p7.txt <==

# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err  err_std  err_cast  err_fd


18 7 648 25.455844 2.506417e-01  6.404779e-01  8.153752e-02 1.361611e-01  8.935920e-01 5.041595e-01 5.875270e-01
36 7 1296 36.000000 3.586937e-02  1.367009e-01  1.340548e-02 1.566893e-02  1.877114e-01 5.750359e-02 7.274320e-02
91 7 3276 57.236352 1.023814e-03  6.005972e-03  3.756777e-04 1.199991e-03  5.838362e-03 1.988304e-03 2.232927e-03
183 7 6588 81.166496 6.507389e-05  5.589013e-04  2.952015e-05 7.366479e-05  4.324965e-04 1.340117e-04 1.427195e-04
366 7 13176 114.786759 4.209512e-06  5.058876e-05  2.470388e-06 4.815782e-06  4.621755e-05 7.723313e-06 8.523992e-06
733 7 26388 162.443836 2.583852e-07  4.538061e-06  3.078085e-07 2.578560e-07  1.842647e-06 4.446870e-07 4.838316e-07



# nEl p p ndofs err_std  err_cast  err_fd

#18 7 648 25.455844 8.935920e-01 5.041595e-01 5.875270e-01
#36 7 1296 36.000000 1.877114e-01 5.750359e-02 7.274320e-02
#91 7 3276 57.236352 5.838362e-03 1.988304e-03 2.232927e-03
#183 7 6588 81.166496 4.324965e-04 1.340117e-04 1.427195e-04
#366 7 13176 114.786759 4.621755e-05 7.723313e-06 8.523992e-06
#733 7 26388 162.443836 1.842647e-06 4.446870e-07 4.838316e-07


==> figures/example1/ex1_sin_poly_conds_p10.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err  err_std  err_cast  err_fd

10 10 660 25.690465 4.783053e+05 9.322803e+06 5.741811e+05 3.470144e+16
20 10 1320 36.331804 2.967071e+08 8.841975e+09 8.141609e+08 3.290851e+16
50 10 3300 57.445626 3.931029e+08 1.177503e+10 6.012742e+08 2.660153e+16
100 10 6600 81.240384 2.248521e+08 4.192563e+09 2.782041e+08 3.290999e+16
200 10 13200 114.891253 1.246656e+09 2.835417e+10 1.701487e+09 3.200271e+16
400 10 26400 162.480768 3.014123e+09 6.139648e+10 3.923520e+09 3.028231e+16







==> figures/example1/ex1_sin_poly_conds_p3.txt <==
#nE  nN cKR cK cMC

66 3 660 25.690465 6.089462e+01 3.765542e+04 1.279825e+04 3.649036e+14
132 3 1320 36.331804 1.259022e+02 7.312225e+04 3.712683e+03 1.451054e+16
330 3 3300 57.445626 3.471930e+02 1.758613e+05 1.364291e+04 6.285611e+18
660 3 6600 81.240384  7.837882e+02 3.572892e+05 4.223011e+04 2.714900e+17
1320 3 13200 114.891253 1.784520e+03 7.081502e+05 1.690669e+05 9.411479e+18
2640 3 26400 162.480768 3.968432e+03 1.499633e+06 1.616385e+05 1.144119e+18	




==> figures/example1/ex1_sin_poly_conds_p5.txt <==
#nE  nN cKR cK cMC



31 5 651 25.514702 3.073978e+03 2.138408e+05 3.098300e+04 2.760858e+16
62 5 1302 36.083237 3.073978e+03 2.138408e+05 3.098300e+04 2.760858e+16
157 5 3297 57.419509 3.058554e+03 2.174053e+05 1.161553e+05 2.099651e+16
314 5 6594 81.203448 7.779013e+03 4.209921e+05 9.303688e+04 2.444436e+16
628 5 13188 114.839018 8.065853e+03 5.251850e+05 4.694818e+05 2.414559e+16
1257 5 26397 162.471536 1.341615e+04 1.028519e+06 3.011976e+05 2.103092e+16



==> figures/example1/ex1_sin_poly_conds_p7.txt <==

# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err  err_std  err_cast  err_fd


18 7 648 25.455844 1.643297e+05 8.082125e+06 1.425459e+16
36 7 1296 36.000000 2.150877e+05 7.086922e+06 1.639630e+16
91 7 3276 57.236352 4.188711e+05 1.584126e+07 1.410100e+16
183 7 6588 81.166496 4.736373e+05 1.837636e+07 1.627289e+16
366 7 13176 114.786759 1.152368e+06 4.526219e+07 1.525144e+16
733 7 26388 162.443836 1.218546e+06 3.753408e+07 1.556480e+16




==> figures/example1/ex1_square_p10.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err
9 10 594 24.372115 3.872486e-01  9.759574e-01  4.895338e-02 4.190881e-02
25 10 1650 40.620192 8.278822e-03  3.371201e-02  1.693797e-03 1.832261e-03
49 10 3234 56.868269 3.199925e-04  1.783644e-03  6.405266e-05 4.887531e-05
100 10 6600 81.240384 8.147426e-06  6.512671e-05  1.391463e-06 6.637301e-07
196 10 12936 113.736538 2.204888e-07  2.459672e-06  3.387000e-08 2.148386e-08
400 10 26400 162.480768 4.525937e-09  7.186477e-08  6.048655e-10 6.118937e-10


# nEl p p ndofs err_std  err_cast  err_fd

#9 10 594 24.372115 7.981886e-01 6.695554e-01 6.624117e-01
#25 10 1650 40.620192 1.474328e-02 1.440422e-02 1.435112e-02
#49 10 3234 56.868269 3.856226e-03 5.391872e-04 5.360410e-04
#100 10 6600 81.240384 1.720602e-04 1.342720e-05 1.337513e-05
#196 10 12936 113.736538 1.398927e-05 3.643298e-07 3.608872e-07
#400 10 26400 162.480768 5.566500e-08 7.539521e-09 7.404126e-09

==> figures/example1/ex1_square_p3.txt <==

# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err

#p=3
64 3 640 25.298221 9.092757e-01  1.810904e+00  1.233764e-01 1.806444e-01
121 3 1210 34.785054 2.196959e-01  8.133729e-01  1.081143e-05 8.698143e-02
324 3 3240 56.920998 5.409661e-02  2.602133e-01  2.847287e-02 3.044665e-02
676 3 6760 82.219219 9.592332e-03  7.617462e-02  5.528515e-03 5.737392e-03
1296 3 12960 113.841996 2.264294e-03  2.625050e-02  1.414388e-03 1.384381e-03
2601 3 26010 161.276161 5.122609e-04  8.651020e-03  3.236597e-04 3.051148e-04



# nEl p p ndofs err_std  err_cast  err_fd

#64 3 640 25.298221 2.923188e+00 1.663179e+00 1.724706e+00
#121 3 1210 34.785054 2.510735e+00 4.823566e-01 5.409423e-01
#324 3 3240 56.920998 1.084107e-01 1.004065e-01 1.158197e-01
#676 3 6760 82.219219 8.080896e-02 1.830269e-02 3.027918e-02
#1296 3 12960 113.841996 1.341470e-02 4.363800e-03 9.922089e-03
#2601 3 26010 161.276161 3.046271e-03 9.923162e-04 2.795961e-03


==> figures/example1/ex1_square_p5.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err

36 5 756 27.495454 2.498457e-01  7.647252e-01  2.989485e-01 2.100503e-01
64 5 1344 36.660606 7.308379e-02  2.835188e-01  5.977761e-02 3.002401e-02
169 5 3549 59.573484 5.415590e-03  3.504728e-02  3.800901e-03 1.808056e-03
324 5 6804 82.486363 9.569081e-04  8.215345e-03  5.272445e-04 3.144970e-04
625 5 13125 114.564392 1.579356e-04  1.783149e-03  6.626249e-05 5.485070e-05
1225 5 25725 160.390149 2.350028e-05  3.537654e-04  7.659611e-06 8.415780e-06



# nEl p p ndofs err_std  err_cast  err_fd

#36 5 756 27.495454 1.061707e+00 4.764997e-01 7.644638e-01
#64 5 1344 36.660606 1.899519e-01 1.392020e-01 2.207945e-01
#169 5 3549 59.573484 5.646186e-02 1.040552e-02 1.751780e-02
#324 5 6804 82.486363 4.251095e-03 1.837492e-03 2.506444e-03
#625 5 13125 114.564392 2.015049e-03 3.005667e-04 3.650994e-04
#1225 5 25725 160.390149 1.843451e-03 4.425492e-05 5.087757e-05

==> figures/example1/ex1_square_p7.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err

16 7 576 24.000000 4.925934e-01  1.229100e+00  8.397552e-02 1.125165e-01
36 7 1296 36.000000 4.596892e-02  1.787623e-01  2.954136e-02 2.326098e-02
100 7 3600 60.000000 1.518206e-03  9.056674e-03  5.440282e-04 2.484554e-04
196 7 7056 84.000000 1.198512e-04  1.023341e-03  3.811275e-05 1.796795e-05
361 7 12996 114.000000 1.133572e-05  1.349088e-04  3.222734e-06 1.935574e-06
729 7 26244 162.000000 7.368598e-07  1.238976e-05  1.692247e-07 1.499096e-07



# nEl p p ndofs err_std  err_cast  err_fd

#16 7 576 24.000000 1.277844e+00 9.187248e-01 9.503166e-01
#36 7 1296 36.000000 2.236717e-01 8.746794e-02 1.135581e-01
#100 7 3600 60.000000 3.076838e-03 2.929748e-03 3.312142e-03
#196 7 7056 84.000000 2.436257e-04 2.315256e-04 2.537368e-04
#361 7 12996 114.000000 4.303450e-05 2.183255e-05 2.286269e-05
#729 7 26244 162.000000 1.980386e-05 1.397311e-06 1.417001e-06


==> figures/example1/ex1_triangle_p10.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err

8 10 528 22.978251 5.747563e-01  1.410347e+00  2.041979e-01 1.927174e-01
18 10 1188 34.467376 1.450289e-01  3.490748e-01  1.226217e-02 8.753820e-03
50 10 3300 57.445626 2.453823e-03  8.843251e-03  4.847651e-04 4.250116e-04
98 10 6468 80.423877 9.383579e-05  4.353562e-04  1.538492e-05 1.013729e-05
200 10 13200 114.891253 3.268303e-06  1.762464e-05  4.948477e-07 3.255402e-07
392 10 25872 160.847754 8.818759e-08  7.540680e-07  1.452279e-08 1.507498e-08



# nEl p ndofs sq_ndofs err_std  err_cast  err_fd

#8 10 528 22.978251 2.435318e+00 1.100626e+00 1.130521e+00
#18 10 1188 34.467376 3.172038e-01 2.103053e-01 2.122298e-01
#50 10 3300 57.445626 3.141105e-02 2.956097e-03 2.872562e-03
#98 10 6468 80.423877 2.945685e-03 1.273211e-04 1.228861e-04
#200 10 13200 114.891253 9.828004e-05 3.460528e-06 3.345292e-06
#392 10 25872 160.847754 9.185322e-07 7.900059e-08 7.460312e-08


==> figures/example1/ex1_triangle_p2.txt <==
# nEl p p ndofs err_std  err_cast  err_fd

98 2 588 24.248711 3.956402e+01 5.062932e+00 1.464507e+00
200 2 1200 34.641016 1.088659e+01 1.394909e+00 7.094517e-01
578 2 3468 58.889727 5.489005e+00 2.072067e-01 1.769991e-01
1058 2 6348 79.674337 8.289190e-01 9.239569e-02 7.717678e-02
2178 2 13068 114.315353 6.553467e-01 3.077059e-02 2.678240e-02



==> figures/example1/ex1_triangle_p3.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err
72 3 720 26.832816 6.753724e-01  1.749795e+00  5.965048e-01 4.223238e-01
128 3 1280 35.777088 2.329048e-01  8.370754e-01  1.083614e-01 9.605611e-02
338 3 3380 58.137767 4.910283e-02  2.697216e-01  2.530097e-02 1.781977e-02
648 3 6480 80.498447 1.433656e-02  1.054465e-01  7.263176e-03 4.481485e-03
1352 3 13520 116.275535 3.531053e-03  3.785958e-02  1.878178e-03 1.289688e-03
2592 3 25920 160.996894 9.669278e-04  1.428013e-02  5.063958e-04 3.665566e-04




# nEl p p ndofs err_std  err_cast  err_fd

#72 3 720 26.832816 6.695195e+00 1.075062e+00 1.020760e+00
#128 3 1280 35.777088 1.017189e+01 4.208039e-01 4.498009e-01
#338 3 3380 58.137767 1.886252e+00 8.801172e-02 9.538778e-02
#648 3 6480 80.498447 3.160833e+00 2.566522e-02 2.756880e-02
#1352 3 13520 116.275535 7.142840e-02 6.194876e-03 6.690606e-03
#2592 3 25920 160.996894 1.047008e+00 1.672265e-03 1.822099e-03

==> figures/example1/ex1_triangle_p5.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err

32 5 672 25.922963 4.485454e-01  1.215878e+00  1.482159e-01 1.230157e-01
72 5 1512 38.884444 1.223148e-01  4.413833e-01  3.554390e-02 1.957660e-02
162 5 3402 58.326666 1.752495e-02  8.858113e-02  4.330104e-03 2.973731e-03
338 5 7098 84.249629 2.541647e-03  1.729346e-02  6.767606e-04 3.761583e-04
648 5 13608 116.653333 4.080224e-04  3.751986e-03  1.163785e-04 5.346101e-05
1250 5 26250 162.018517 1.113013e-04  9.422187e-04  2.110345e-05 9.962062e-06





# nEl p p ndofs err_std  err_cast  err_fd

#32 5 672 25.922963 1.270054e+01 8.288451e-01 8.512175e-01
#72 5 1512 38.884444 1.023876e+00 2.063164e-01 2.090519e-01
#162 5 3402 58.326666 6.452181e-01 2.917644e-02 2.912029e-02
#338 5 7098 84.249629 3.779968e-02 3.779735e-03 3.741296e-03
#648 5 13608 116.653333 8.059356e-03 5.842746e-04 5.737214e-04
#1250 5 26250 162.018517 1.180296e-02 1.430172e-04 8.617691e-05

==> figures/example1/ex1_triangle_p7.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err

18 7 648 25.455844 5.155698e-01  1.086891e+00  5.925263e-02 5.438447e-02
32 7 1152 33.941125 1.905077e-01  4.775319e-01  2.119855e-02 2.647609e-02
98 7 3528 59.396970 7.985854e-03  2.953069e-02  1.004257e-03 6.482498e-04
200 7 7200 84.852814 6.839769e-04  3.280457e-03  1.005427e-04 5.740732e-05
392 7 14112 118.793939 4.865409e-05  3.310203e-04  8.048121e-06 4.329888e-06
722 7 25992 161.220346 4.654504e-06  4.370151e-05  8.044724e-07 3.465258e-07




# nEl p p ndofs err_std  err_cast  err_fd

#18 7 648 25.455844 4.368950e+00 8.828801e-01 8.793904e-01
#32 7 1152 33.941125 6.747504e-01 3.360477e-01 3.349407e-01
#98 7 3528 59.396970 5.814282e-01 1.084665e-02 1.085001e-02
#200 7 7200 84.852814 1.572150e-02 8.462844e-04 8.340162e-04
#392 7 14112 118.793939 6.165514e-04 5.933024e-05 5.780403e-05
#722 7 25992 161.220346 2.529908e-04 6.786885e-06 5.249091e-06



==> figures/example1/ex1b_poly_p3.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err

66 3 660 25.690465 5.131547e-01  1.195372e+00  1.636747e-01 1.937545e-01
132 3 1320 36.331804 2.017213e-01  6.331407e-01  4.844347e-02 5.467947e-02
330 3 3300 57.445626 3.117891e-02  1.656362e-01  1.026641e-02 8.149261e-03
660 3 6600 81.240384 6.453828e-03  5.301381e-02  2.894915e-03 1.740158e-03
1320 3 13200 114.891253 1.531316e-03  1.852617e-02  8.710950e-04 5.737666e-04
2640 3 26400 162.480768 5.607644e-04  8.681264e-03  6.562333e-04 3.691157e-04

# nEl p p ndofs err_std  err_cast  err_fd

#66 3 660 25.690465 4.945225e+00 1.232023e+00 1.474733e+00
#132 3 1320 36.331804 6.998196e-01 4.493419e-01 5.788718e-01
#330 3 3300 57.445626 2.545550e-01 6.116935e-02 8.151605e-02
#660 3 6600 81.240384 4.119089e-01 1.428932e-02 1.822698e-02
#1320 3 13200 114.891253 1.008796e-01 3.294160e-03 4.044264e-03
#2640 3 26400 162.480768 3.432919e-02 7.739008e-04 8.945748e-04


==> figures/example2/ex1_exp_p3.txt <==

66 3 3 660 1.466114e+00  2.493757e-01  3.142740e-01
132 3 3 1320 4.555512e+00  7.781865e-02  1.170618e-01
330 3 3 3300 3.210987e-01  1.176766e-02  1.649244e-02
660 3 3 6600 1.361182e-01  2.736061e-03  3.410031e-03
1320 3 3 13200 8.978022e-02  6.251481e-04  7.745990e-04

==> figures/example2/ex1_exp_p5.txt <==


314 5 5 6594 2.404296e-03  2.556396e-04  2.891439e-04

==> figures/example2/ex1a_poly_p10.txt <==
10 10 10 660 1.449313e-01  5.876478e-02  6.339317e-02
20 10 10 1320 4.128950e-01  7.054736e-03  7.300032e-03
50 10 10 3300 4.295631e-04  1.258003e-04  1.275867e-04
100 10 10 6600 2.873312e-04  3.990704e-06  3.857895e-06
200 10 10 13200 1.009582e-06  1.070424e-07  1.037303e-07
400 10 10 26400 3.515235e-08  2.449598e-09  2.346215e-09


==> figures/example2/ex1a_poly_p3.txt <==




                              
66 3 3 660 9.487668e-01  2.506544e-01  3.095223e-01
132 3 3 1320 1.440288e-01  8.328789e-02  1.107081e-01
330 3 3 3300 2.143865e-01  1.177150e-02  1.675313e-02
660 3 3 6600 6.994120e-02  2.633720e-03  3.430323e-03
1320 3 3 13200 4.192897e-02  6.118271e-04  7.561719e-04
2640 3 3 26400 5.455813e-03  1.484531e-04  1.758446e-04



==> figures/example2/ex1a_poly_p5.txt <==

31 5 5 651 3.441109e+00  1.153775e-01  1.424469e-01
62 5 5 1302 5.339872e-02  2.035651e-02  2.554757e-02
157 5 5 3297 2.805781e+00  1.628660e-03  1.951241e-03
314 5 5 6594 2.404296e-03  2.556396e-04  2.891439e-04
628 5 5 13188 1.160199e-04  3.504317e-05  3.657483e-05
1257 5 5 26397 2.341734e-05  4.540102e-06  4.637752e-06


==> figures/example2/ex1a_poly_p7.txt <==


18 7 7 648 2.510786e-01  7.470435e-02  8.936662e-02
36 7 7 1296 3.976903e-02  1.029292e-02  1.231827e-02
91 7 7 3276 2.162337e-02  5.073025e-04  5.574761e-04
183 7 7 6588 1.287920e-04  3.699281e-05  3.940442e-05
366 7 7 13176 1.693278e-05  2.427507e-06  2.595899e-06
733 7 7 26388 7.250230e-07  1.559855e-07  1.682243e-07


==> figures/example2/ex1b_poly_p10.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err
10 10 660 25.690465 2.064015e-02  1.674816e-01  2.524628e-02 1.600156e-02
20 10 1320 36.331804 2.553557e-03  2.585052e-02  1.664255e-03 1.865139e-03
50 10 3300 57.445626 4.510184e-05  7.340190e-04  2.876021e-05 4.525112e-05
100 10 6600 81.240384 1.545405e-06  3.188652e-05  9.976570e-07 1.463988e-06
200 10 13200 114.891253 3.405161e-08  1.118346e-06  2.926957e-08 3.788212e-08
400 10 26400 162.480768 8.775473e-10  4.044189e-08  8.486432e-10 8.321634e-10




#10 10 660 25.690465 2.430675e-02  1.210732e-02  8.560894e-03
#20 10 1320 36.331804 2.466456e-03  9.314036e-04  1.272334e-03
#50 10 3300 57.445626 7.332938e-05  2.207007e-05  3.114495e-05
#100 10 6600 81.240384 1.364896e-06  1.358299e-06  2.014946e-06
#200 10 13200 114.891253 3.489376e-08  3.404955e-08  3.919207e-08
#400 10 26400 162.480768 8.698977e-10  1.547169e-09  8.014851e-10


#10 10 10 660 1.449313e-01  5.876478e-02  6.339317e-02
#20 10 10 1320 4.128950e-01  7.054736e-03  7.300032e-03
#50 10 10 3300 4.295631e-04  1.258003e-04  1.275867e-04
#100 10 10 6600 2.873312e-04  3.990704e-06  3.857895e-06
#200 10 10 13200 1.009582e-06  1.070424e-07  1.037303e-07
#400 10 10 26400 3.515235e-08  2.449598e-09  2.346215e-09


==> figures/example2/ex1b_poly_p3.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err
66 3 660 25.690465 7.280101e-02  4.825484e-01  3.281648e-02 2.532578e-02
132 3 1320 36.331804 2.228541e-02  2.131323e-01  9.951270e-03 8.535030e-03
330 3 3300 57.445626 3.490493e-03  5.405219e-02  2.188726e-03 1.297205e-03
660 3 6600 81.240384 7.722562e-04  1.807518e-02  5.731595e-04 3.039767e-04
1320 3 13200 114.891253 1.925266e-04  6.392418e-03  1.746284e-04 8.620167e-05
2640 3 26400 162.480768 5.236542e-05  2.351870e-03  1.735986e-05 7.507418e-06

#66 3 660 25.690465 7.520328e-02  8.786202e-02  6.629045e-02
#132 3 1320 36.331804 2.207566e-02  2.577693e-02  1.628682e-02
#330 3 3300 57.445626 3.725340e-03  5.267993e-03  2.300054e-03
#660 3 6600 81.240384 9.706008e-04  1.207393e-03  4.299554e-04
#1320 3 13200 114.891253 2.399921e-04  2.869149e-04  9.032005e-05
#2640 3 26400 162.480768 5.637167e-05  6.316641e-05  2.580800e-05


                              
#66 3 3 660 9.487668e-01  2.506544e-01  3.095223e-01
#132 3 3 1320 1.440288e-01  8.328789e-02  1.107081e-01
#330 3 3 3300 2.143865e-01  1.177150e-02  1.675313e-02
#660 3 3 6600 6.994120e-02  2.633720e-03  3.430323e-03
#1320 3 3 13200 4.192897e-02  6.118271e-04  7.561719e-04
#2640 3 3 26400 5.455813e-03  1.484531e-04  1.758446e-04



==> figures/example2/ex1b_poly_p5.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err
31 5 651 25.514702 4.547750e-02  3.174447e-01  8.668627e-03 1.018323e-02
62 5 1302 36.083237 9.438775e-03  9.173843e-02  2.530554e-03 2.537774e-03
157 5 3297 57.419509 7.306831e-04  1.189211e-02  2.299696e-04 1.498252e-04
314 5 6594 81.203448 9.786335e-05  2.198549e-03  3.232732e-05 1.996349e-05
628 5 13188 114.839018 1.222038e-05  3.954820e-04  5.202445e-06 3.415897e-06
1257 5 26397 162.471536 1.460040e-06  6.837110e-05  8.999206e-07 4.131987e-07


#31 5 651 25.514702 4.081205e-02  1.438246e-02  1.144909e-02
#62 5 1302 36.083237 8.169136e-03  3.801518e-03  2.235103e-03
#157 5 3297 57.419509 9.030106e-04  2.347336e-04  1.659797e-04
#314 5 6594 81.203448 1.138803e-04  3.482873e-05  2.087732e-05
#628 5 13188 114.839018 1.449719e-05  4.332194e-06  3.426540e-06
#1257 5 26397 162.471536 1.340934e-06  1.484278e-06  3.690952e-07

#31 5 5 651 3.441109e+00  1.153775e-01  1.424469e-01
#62 5 5 1302 5.339872e-02  2.035651e-02  2.554757e-02
#157 5 5 3297 2.805781e+00  1.628660e-03  1.951241e-03
#314 5 5 6594 2.404296e-03  2.556396e-04  2.891439e-04
#628 5 5 13188 1.160199e-04  3.504317e-05  3.657483e-05
#1257 5 5 26397 2.341734e-05  4.540102e-06  4.637752e-06


==> figures/example2/ex1b_poly_p7.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err
18 7 648 25.455844 2.700249e-02  2.132127e-01  1.848455e-02 1.839037e-02
36 7 1296 36.000000 3.869322e-03  4.045906e-02  2.219707e-03 2.209497e-03
91 7 3276 57.236352 1.887797e-04  3.074180e-03  1.089192e-04 1.759743e-04
183 7 6588 81.166496 1.402436e-05  3.241804e-04  1.023883e-05 1.018943e-05
366 7 13176 114.786759 7.979007e-07  2.777278e-05  7.473236e-07 8.416574e-07
733 7 26388 162.443836 5.615021e-08  2.718055e-06  8.160012e-08 3.854829e-08


#18 7 648 25.455844 3.022286e-02  4.471933e-02  2.629109e-02
#36 7 1296 36.000000 4.168602e-03  6.398335e-03  4.559900e-03
#91 7 3276 57.236352 1.875712e-04  3.126437e-04  1.716268e-04
#183 7 6588 81.166496 1.546527e-05  2.340655e-05  1.025692e-05
#366 7 13176 114.786759 1.009037e-06  1.230934e-06  9.259994e-07
#733 7 26388 162.443836 7.260327e-08  8.665090e-08  4.845309e-08

#18 7 7 648 2.510786e-01  7.470435e-02  8.936662e-02
#36 7 7 1296 3.976903e-02  1.029292e-02  1.231827e-02
#91 7 7 3276 2.162337e-02  5.073025e-04  5.574761e-04
#183 7 7 6588 1.287920e-04  3.699281e-05  3.940442e-05
#366 7 7 13176 1.693278e-05  2.427507e-06  2.595899e-06
#733 7 7 26388 7.250230e-07  1.559855e-07  1.682243e-07


==> figures/example3/conv2_pss_polyg_p10.txt <==
# nEl p ndofs sq_ndofs err_std  err_cast  err_fd

6 10 792 28.142495  3.289993e-05  8.647606e-06 6.382836e-06 4.163144e-04 4.032730e-07 3.817877e-07
10 10 1320 36.331804  1.398448e-06  2.447911e-07 1.644124e-07 8.634655e-06 4.113377e-08 1.575253e-08
21 10 2772 52.649786  1.061083e-07  1.826057e-08 7.993522e-09 4.330236e-07 2.667878e-08 1.033262e-08
50 10 6600 81.240384  1.703386e-09  4.472884e-10 2.092181e-10 2.574149e-07 1.746418e-08 6.750619e-09
100 10 13200 114.891253  5.419754e-11  1.020813e-11 2.995566e-12 1.521649e-07 1.261068e-08 4.622012e-09
150 10 19800 140.712473  2.404812e-11  1.674280e-11 1.907227e-12 1.567849e-07 9.754324e-09 3.912267e-09
#200 10 26400 162.480768  6.324255e-11  2.618615e-11 3.034423e-12 2.673243e-07 8.486250e-09 3.327882e-09


#21 10 2772 52.649786 0.000000e+00 1.038225e-07 4.032666e-07
#100 10 13200 114.891253 0.000000e+00 5.094611e-11 1.284705e-07
#200 10 26400 162.480768 0.000000e+00 1.289618e-12 2.637261e-07






==> figures/example3/conv2_pss_polyg_p3.txt <==
# nEl p ndofs sq_ndofs err_std  err_cast  err_fd

21 3 420 20.493902  3.667378e-03  8.053409e-04 4.233792e-04 2.392290e-01 9.052299e-05 4.495779e-05
#40 3 800 28.284271  3.112584e-03  3.047676e-04 3.170743e-04 7.205116e-02 2.933781e-05 1.205364e-05
100 3 2000 44.721360  1.537214e-04  2.900527e-05 1.838234e-05 1.806386e-02 3.711257e-06 1.418268e-06
200 3 4000 63.245553  3.713146e-05  7.085609e-06 4.040536e-06 2.724421e-03 8.223787e-07 2.476725e-07
500 3 10000 100.000000  5.616505e-06  1.133389e-06 7.352367e-07 5.314825e-04 1.357356e-07 4.209347e-08
1000 3 20000 141.421356  1.440240e-06  3.722678e-07 1.991694e-07 1.437090e-04 2.712004e-08 8.738102e-09
#1000 3 20000 141.421356  2.670198e-06  1.625539e-06 1.385712e-06 1.437090e-04 2.712004e-08 8.738102e-09
#1000 3 20000 141.421356  4.941877e-06  2.227260e-06 2.248567e-06 1.359183e-04 3.126593e-08 8.773473e-09

#21 3 420 20.493902 0.000000e+00 2.890875e-03 2.392290e-01
#100 3 2000 44.721360 0.000000e+00 1.417304e-04 1.806386e-02
#200 3 4000 63.245553 0.000000e+00 3.152825e-05 2.724421e-03
#500 3 10000 100.000000 0.000000e+00 5.205595e-06 5.314825e-04
#1000 3 20000 141.421356 0.000000e+00 1.249542e-06 1.359025e-04





==> figures/example3/conv2_pss_polyg_p5.txt <==
# nEl p ndofs sq_ndofs err_std  err_cast  err_fd

21 5 882 29.698485  1.303968e-04  3.489948e-05 1.303023e-05 9.116731e-04 8.212500e-07 6.263781e-07
100 5 4200 64.807407  1.791067e-06  3.187494e-07 1.352264e-07 1.035085e-05 1.597522e-08 7.807981e-09
200 5 8400 91.651514  2.148857e-07  4.633045e-08 2.081056e-08 1.377883e-06 8.409205e-09 3.470274e-09
500 5 21000 144.913767  1.696470e-08  4.117671e-09 1.896822e-09 1.629794e-07 5.203034e-09 2.153137e-09





==> figures/example3/conv2_pss_polyg_p7.txt <==
# nEl p ndofs sq_ndofs err_std  err_cast  err_fd

21 7 1512 38.884444  5.937468e-06  1.833143e-06 1.499831e-06 2.875158e-05 3.268765e-08 1.834002e-08
100 7 7200 84.852814  2.291776e-08  4.885147e-09 5.101319e-09 1.561462e-07 1.252785e-08 4.626057e-09
200 7 14400 120.000000  1.985351e-09  1.022579e-09 3.468126e-10 1.334633e-07 8.426806e-09 3.330804e-09
500 7 36000 189.736660  5.175843e-11  1.000878e-11 1.236978e-11 9.284841e-08 5.271205e-09 2.150183e-09

#21 7 1512 38.884444 0.000000e+00 7.242924e-06 2.875251e-05
#100 7 7200 84.852814 0.000000e+00 2.631838e-08 1.579588e-07
#200 7 14400 120.000000 0.000000e+00 1.848605e-09 1.334633e-07


==> figures/example3/conv2_pss_square_p10.txt <==
# nb_elem p ndofs sq_ndofs cast_err cast_jump cast_bd  fd_err fd_jump fd_bd

3 10 396 19.899749  1.878933e-04  2.881997e-06 1.588501e-05 1.885288e-04  5.343651e-06 1.571870e-05
12 10 1584 39.799497  6.568243e-07  7.704082e-09 1.282933e-08 6.584495e-07  4.393873e-08 1.397768e-08
27 10 3564 59.699246  2.344483e-08  1.750662e-10 2.644281e-10 3.553592e-08  2.839804e-08 8.392104e-09
48 10 6336 79.598995  1.593078e-09  8.577652e-12 1.209947e-11 3.253545e-08  2.158135e-08 6.297244e-09
75 10 9900 99.498744  1.914876e-10  8.757601e-13 1.157086e-12 3.596756e-08  1.738816e-08 5.039827e-09
108 10 14256 119.398492  2.888224e-11  1.175892e-13 1.520233e-13 2.741047e-08  1.455417e-08 4.200991e-09
147 10 19404 139.298241  6.678592e-12  4.262036e-14 4.561062e-14 4.650206e-08  1.251254e-08 3.601545e-09

#3 10 396 19.899749  1.797821e-04  5.544223e-06 2.449776e-05 1.885288e-04  5.343651e-06 1.571870e-05
#12 10 1584 39.799497  6.508761e-07  2.473861e-08 3.976137e-08 6.584495e-07  4.393873e-08 1.397768e-08
#27 10 3564 59.699246  2.330906e-08  6.317405e-10 8.287688e-10 3.553592e-08  2.839804e-08 8.392104e-09
#48 10 6336 79.598995  1.587523e-09  2.719471e-11 3.774109e-11 3.253545e-08  2.158135e-08 6.297244e-09
#75 10 9900 99.498744  1.908325e-10  2.079507e-12 3.375749e-12 3.596756e-08  1.738816e-08 5.039827e-09
#108 10 14256 119.398492  2.880179e-11  2.908630e-13 4.717598e-13 2.741047e-08  1.455417e-08 4.200991e-09
#147 10 19404 139.298241  6.663863e-12  5.877146e-14 9.525813e-14 4.650206e-08  1.251254e-08 3.601545e-09


==> figures/example3/conv2_pss_square_p3.txt <==
# nb_elem p ndofs sq_ndofs cast_err cast_jump cast_bd  fd_err fd_jump fd_bd

#3 3 60 7.745967  5.700108e-01  6.238140e-01 5.069708e-01 9.317007e-02  2.128040e-02 1.364345e-02
#12 3 240 15.491933  1.119748e-02  7.858353e-03 1.035344e-02 9.835189e-03  2.110595e-03 9.695082e-04
 27 3 540 23.237900  2.949807e-03  2.942043e-04 3.381268e-04 3.079621e-03  4.191185e-04 1.490736e-04
48 3 960 30.983867  5.441850e-04  3.463074e-04 4.043538e-04 1.161696e-03  1.390032e-04 4.518344e-05
75 3 1500 38.729833  2.354636e-04  1.996744e-04 1.846511e-04 5.801357e-04  5.761730e-05 1.772777e-05
108 3 2160 46.475800  9.477373e-05  6.586779e-05 6.873027e-05 3.316069e-04  2.794545e-05 8.354314e-06
#147 3 2940 54.221767  5.932903e-05  5.386074e-05 5.620904e-05 2.075520e-04  1.512033e-05 4.469336e-06
192 3 3840 61.967734  2.806477e-05  2.066202e-05 2.421935e-05 1.385467e-04  8.869753e-06 2.599530e-06
#243 3 4860 69.713700  1.869970e-05  1.647807e-05 1.836498e-05 9.708521e-05  5.543004e-06 1.616423e-06
300 3 6000 77.459667  1.074009e-05  8.115875e-06 9.879894e-06 7.066294e-05  3.636764e-06 1.057077e-06
# 363 3 7260 85.205634  7.665042e-06  6.632303e-06 7.788627e-06 5.302806e-05  2.483727e-06 7.204063e-07
432 3 8640 92.951600  4.936029e-06  3.796528e-06 4.771056e-06 4.080858e-05  1.752716e-06 5.077732e-07
#507 3 10140 100.697567  3.673914e-06  3.114560e-06 3.811386e-06 3.207347e-05  1.271886e-06 3.681564e-07
588 3 11760 108.443534  2.561267e-06  1.982915e-06 2.554620e-06 2.566401e-05  9.450731e-07 2.734141e-07
#675 3 13500 116.189500  1.970360e-06  1.640452e-06 2.073901e-06 2.085449e-05  7.167996e-07 2.072868e-07
972 3 19440 139.427400  8.833721e-07  6.859079e-07 9.138023e-07 1.205310e-05  3.451987e-07 9.976454e-08
 

==> figures/example3/conv2_pss_square_p4.txt <==
# nb_elem p ndofs sq_ndofs cast_err cast_jump cast_bd  fd_err fd_jump fd_bd




300 4 9000 94.868330  9.634083e-07  3.107006e-07 3.314446e-07 2.424911e-06  9.158210e-08 3.704324e-08
363 4 10890 104.355163  5.913475e-07  1.937142e-07 2.070118e-07 1.638082e-06  5.687270e-08 2.286887e-08

==> figures/example3/conv2_pss_square_p5.txt <==
# nb_elem p ndofs sq_ndofs cast_err cast_jump cast_bd  fd_err fd_jump fd_bd

#3 5 126 11.224972  1.238482e-02  1.825853e-03 3.377310e-03  1.367264e-02  1.157589e-03 1.721635e-03
12 5 504 22.449944  4.510119e-04  1.111493e-04 1.576869e-04 4.912778e-04  5.368894e-05 2.676018e-05
27 5 1134 33.674916  6.893635e-05  1.779562e-05 2.166318e-05 7.614125e-05  4.418292e-06 1.801879e-06
48 5 2016 44.899889  1.218233e-05  2.157378e-06 2.726756e-06 1.537485e-05  9.360282e-07 3.560884e-07
75 5 3150 56.124861  3.964351e-06  6.546344e-07 8.177139e-07  4.906287e-06  2.466460e-07 8.844152e-08
#108 5 4536 67.349833  1.335654e-06  1.786591e-07 2.596604e-07 1.802945e-06  8.747815e-08 3.013162e-08
147 5 6174 78.574805  5.587922e-07  6.489584e-08 1.037488e-07 7.903576e-07  3.758335e-08 1.241813e-08
#192 5 8064 89.799777  2.582219e-07  2.702309e-08 4.719104e-08 3.917132e-07  1.981965e-08 6.350036e-09
243 5 10206 101.024749  1.308196e-07  1.282955e-08 2.349411e-08 2.099748e-07  1.297702e-08 3.966407e-09
#300 5 12600 112.249722  7.102417e-08  6.538247e-09 1.249474e-08 1.295981e-07  9.880701e-09 2.945843e-09
363 5 15246 123.474694  4.080228e-08  3.628452e-09 7.076759e-09 7.753520e-08  8.386045e-09 2.462645e-09
#432 5 18144 134.699666  2.455984e-08  2.117002e-09 4.215809e-09  6.132162e-08  7.482050e-09 2.174521e-09
507 5 21294 145.924638  1.537564e-08  1.281658e-09 2.596739e-09  5.898500e-08  6.837567e-09 1.977500e-09


==> figures/example3/conv2_pss_square_p7.txt <==
# nb_elem p ndofs sq_ndofs cast_err cast_jump cast_bd  fd_err fd_jump fd_bd

#3 7 216 14.696938  1.297914e-03  4.634102e-04 9.662397e-04 2.354783e-03  1.169897e-04 2.394672e-04
12 7 864 29.393877  2.549174e-05  9.227760e-06 1.268149e-05 3.352917e-05  1.869889e-06 8.576235e-07
27 7 1944 44.090815  2.185724e-06  5.248062e-07 8.285291e-07 2.660412e-06  9.572026e-08 3.938314e-08
48 7 3456 58.787754  2.726458e-07  7.784446e-08 1.155400e-07 3.354302e-07  2.538105e-08 7.967432e-09
75 7 5400 73.484692  6.697636e-08  1.183740e-08 1.915295e-08 8.337459e-08  1.740868e-08 5.072738e-09
108 7 7776 88.181631  1.526515e-08  3.609623e-09 5.223859e-09 3.480994e-08  1.453821e-08 4.211105e-09
147 7 10584 102.878569  5.163977e-09  1.076565e-09 1.501708e-09 4.075838e-08  1.249522e-08 3.607816e-09
192 7 13824 117.575508  1.817163e-09  3.882151e-10 5.248595e-10 5.079191e-08  1.095874e-08 3.157410e-09
243 7 17496 132.272446  7.411415e-10  1.530171e-10 2.036885e-10 5.814229e-08  9.758526e-09 2.807112e-09


==> figures/example3/conv_pss_square_p10.dat <==
10 3 19.899749 1.000000 1.927826e-04 6.285584e-05 9.347978e-16
10 12 39.799497 0.500000 6.880762e-07 8.071705e-08 1.338285e-15
10 27 59.699246 0.333333 2.458512e-08 2.950478e-09 3.290523e-15
10 48 79.598995 0.250000 1.674727e-09 1.624053e-10 2.805152e-15
10 75 99.498744 0.200000 2.018807e-10 2.055173e-11 9.674770e-15
10 108 119.398492 0.166667 3.081529e-11 3.081984e-12 6.697841e-15



==> figures/example3/conv_pss_square_p3.dat <==

%3 3 7.745967 1.000000 8.020393e-02 5.524313e-02 5.414062e-16
3 12 15.491933 0.500000 9.960110e-03 9.672747e-03 1.208572e-15
3 27 23.237900 0.333333 3.142445e-03 2.950992e-03 2.467906e-15
3 48 30.983867 0.250000 1.236294e-03 1.414738e-03 1.909625e-15
3 75 38.729833 0.200000 6.216290e-04 7.681059e-04 3.786197e-15
3 108 46.475800 0.166667 3.561093e-04 4.643461e-04 4.429892e-15
3 147 54.221767 0.142857 2.226686e-04 3.014043e-04 7.901413e-15
3 192 61.967734 0.125000 1.483861e-04 2.064072e-04 3.611400e-15
3 243 69.713700 0.111111 1.037937e-04 1.473596e-04 8.148926e-15
3 300 77.459667 0.100000 7.542271e-05 1.087748e-04 7.386309e-15





==> figures/example3/conv_pss_square_p4.dat <==
4 3 9.486833 1.000000 3.109044e-02 2.438509e-02 8.732044e-16
4 12 18.973666 0.500000 2.114383e-03 1.451726e-03 9.682749e-16
4 27 28.460499 0.333333 5.082078e-04 4.334788e-04 1.828474e-15
4 48 37.947332 0.250000 1.244079e-04 1.157668e-04 2.672682e-15
4 75 47.434165 0.200000 4.996454e-05 4.692242e-05 4.805743e-15
4 108 56.920998 0.166667 2.228471e-05 2.150865e-05 3.398672e-15
4 147 66.407831 0.142857 1.156586e-05 1.127810e-05 1.440590e-14
4 192 75.894664 0.125000 6.587993e-06 6.466181e-06 4.371696e-15
4 243 85.381497 0.111111 4.034652e-06 3.972420e-06 4.688883e-15



==> figures/example3/conv_pss_square_p5.dat <==
5 3 11.224972 1.000000 1.335531e-02 6.530562e-03 8.637073e-16
5 12 22.449944 0.500000 5.231495e-04 2.757298e-04 1.836159e-15
5 27 33.674916 0.333333 7.911704e-05 3.623671e-05 2.977072e-15
5 48 44.899889 0.250000 1.573102e-05 1.094629e-05 2.423862e-15
5 75 56.124861 0.200000 5.065089e-06 3.590793e-06 3.468756e-15
5 108 67.349833 0.166667 1.846281e-06 1.549711e-06 4.179299e-15
5 147 78.574805 0.142857 8.103152e-07 7.428638e-07 7.248989e-15
5 192 89.799777 0.125000 3.964764e-07 3.924666e-07 1.374796e-14
5 243 101.024749 0.111111 2.121570e-07 2.226114e-07 1.157438e-14



==> figures/example3/conv_pss_square_p7.dat <==
7 3 14.696938 1.000000 2.360304e-03 9.312758e-04 4.934822e-16
7 12 29.393877 0.500000 3.449778e-05 9.904704e-06 1.457956e-15
7 27 44.090815 0.333333 2.761986e-06 7.904325e-07 3.763307e-15
7 48 58.787754 0.250000 3.473072e-07 1.204129e-07 2.520035e-15
7 75 73.484692 0.200000 8.038498e-08 2.276607e-08 2.947665e-15
7 108 88.181631 0.166667 1.887499e-08 7.268895e-09 4.487172e-15
7 147 102.878569 0.142857 6.307671e-09 2.483041e-09 1.375668e-14


==> figures/example3/ex2_poly_p10.txt <==
# nEl p ndofs sq_ndofs err_std  err_cast  err_fd

21 10 2772 52.649786 0.000000e+00 1.038225e-07 4.032666e-07
100 10 13200 114.891253 0.000000e+00 5.094611e-11 1.284705e-07
200 10 26400 162.480768 0.000000e+00 1.289618e-12 2.637261e-07






==> figures/example3/ex2_poly_p3.txt <==
# nEl p ndofs sq_ndofs err_std  err_cast  err_fd

21 3 420 20.493902 0.000000e+00 2.890875e-03 2.392290e-01
100 3 2000 44.721360 0.000000e+00 1.417304e-04 1.806386e-02
200 3 4000 63.245553 0.000000e+00 3.152825e-05 2.724421e-03
500 3 10000 100.000000 0.000000e+00 5.205595e-06 5.314825e-04
1000 3 20000 141.421356 0.000000e+00 1.249542e-06 1.359025e-04





==> figures/example3/ex2_poly_p5.txt <==
# nEl p ndofs sq_ndofs err_std  err_cast  err_fd

21 5 882 29.698485 0.000000e+00 4.494492e-04 9.116731e-04
#40 5 1680 40.987803 0.000000e+00 2.974243e-04 2.371524e-04
100 5 4200 64.807407 0.000000e+00 4.392861e-06 1.035085e-05
200 5 8400 91.651514 0.000000e+00 6.272398e-07 1.377883e-06
500 5 21000 144.913767 0.000000e+00 4.141237e-08 1.656515e-07



==> figures/example3/ex2_poly_p7.txt <==
# nEl p ndofs sq_ndofs err_std  err_cast  err_fd

21 7 1512 38.884444  5.937468e-06  1.833143e-06 1.499831e-06 2.875158e-05 3.268765e-08 1.834002e-08
100 7 7200 84.852814  2.291776e-08  4.885147e-09 5.101319e-09 1.561462e-07 1.252785e-08 4.626057e-09
200 7 14400 120.000000  1.985351e-09  1.022579e-09 3.468126e-10 1.334633e-07 8.426806e-09 3.330804e-09
500 7 36000 189.736660  5.175843e-11  1.000878e-11 1.236978e-11 9.284841e-08 5.271205e-09 2.150183e-09

21 7 1512 38.884444 0.000000e+00 7.242924e-06 2.875251e-05
100 7 7200 84.852814 0.000000e+00 2.631838e-08 1.579588e-07
200 7 14400 120.000000 0.000000e+00 1.848605e-09 1.334633e-07


==> figures/example4/ex3_poly_p10_vsin.txt <==
# nEl p p ndofs err_cast 

#20 10 1320 36.331804 1.039452e-01 
20 10 1320 36.331804  8.020062e-02
#50 10 3300 57.445626 1.086710e-03 
50 10 3300 57.445626  6.014038e-04
#100 10 6600 81.240384 2.507133e-05 
100 10 6600 81.240384  1.188471e-05
#200 10 13200 114.891253 5.337582e-07 
200 10 13200 114.891253  3.056130e-07
400 10 26400 162.480768 2.776250e-08 




==> figures/example4/ex3_poly_p4_vsin.txt <==


88 4 1320 36.331804 1.719521e+00 
220 4 3300 57.445626 1.476578e-01 
440 4 6600 81.240384 2.369786e-02 
880 4 13200 114.891253 3.866534e-03 
1760 4 26400 162.480768 7.395124e-04 



==> figures/example4/ex3_poly_p6_vsin.txt <==

47 6 1316 36.276714 7.787305e-01 
118 6 3304 57.480431 3.145344e-02 
236 6 6608 81.289606 2.995614e-03 
471 6 13188 114.839018 2.048037e-04 
942 6 26376 162.406896 1.839723e-05 


==> figures/example4/ex3_poly_p8_vsin.txt <==

29 8 1305 36.124784 1.518414e-01 
74 8 3330 57.706152 3.598563e-03 
147 8 6615 81.332650 1.516137e-04 
293 8 13185 114.825955 6.241784e-06 
586 8 26370 162.388423 2.572447e-07 


==> figures/example5_3d/ex_exp3d_p10.txt <==

#1 10 286 6.588532 6.835134e-04 
8 10 2288 13.177065 1.709379e-07 
27 10 7722 19.765597 9.510910e-09 
64 10 18304 26.354129 5.550482e-10 
125 10 35750 32.942661 4.134781e-11 



#1 10 286 6.835134e-04
#8 10 2288 1.709379e-07
#27 10 7722 9.510910e-09
#64 10 18304 5.550482e-10
#125 10 35750 4.134781e-11





==> figures/example5_3d/ex_exp3d_p2.txt <==
64 2 640 8.617739 4.442826e-03 
125 2 1250 10.772173 3.381997e-03 
216 2 2160 12.926608 2.350834e-03 
343 2 3430 15.081043 1.633815e-03 
512 2 5120 17.235478 1.160186e-03 
729 2 7290 19.389912 8.452267e-04 
1000 2 10000 21.544347 6.311496e-04 
1331 2 13310 23.698782 4.819514e-04 
1728 2 17280 25.853216 3.754028e-04 
2197 2 21970 28.007651 2.975795e-04 
3375 2 33750 32.316520 1.955240e-04 



#8 2 80 1.274421e-02
#27 2 270 3.700277e-03
#64 2 640 4.442826e-03
#125 2 1250 3.381997e-03
#216 2 2160 2.350834e-03
#343 2 3430 1.633815e-03
#512 2 5120 1.160186e-03
#729 2 7290 8.452267e-04
#1000 2 10000 6.311496e-04
#1331 2 13310 4.819514e-04
#1728 2 17280 3.754028e-04
#2197 2 21970 2.975795e-04
#3375 2 33750 1.955240e-04


==> figures/example5_3d/ex_exp3d_p3.txt <==
125 3 2500 13.572088 1.599639e-03 
216 3 4320 16.286506 7.515982e-04 
343 3 6860 19.000923 3.914327e-04 
512 3 10240 21.715341 2.214757e-04 
1000 3 20000 27.144176 8.534015e-05 
1331 3 26620 29.858594 5.682154e-05 
1728 3 34560 32.573011 3.922502e-05 



#8 3 160 3.971885e-03
#27 3 540 9.113769e-03
#64 3 1280 3.807360e-03
#125 3 2500 1.599639e-03
#216 3 4320 7.515982e-04
#343 3 6860 3.914327e-04
#512 3 10240 2.214757e-04
#1000 3 20000 8.534015e-05
#1331 3 26620 5.682154e-05
#1728 3 34560 3.922502e-05




==> figures/example5_3d/ex_exp3d_p4.txt <==
64 4 2240 13.084265 2.118274e-04 
125 4 4375 16.355332 6.820454e-05 
216 4 7560 19.626398 2.439924e-05 
343 4 12005 22.897464 1.017558e-05 
512 4 17920 26.168530 4.810610e-06 
1000 4 35000 32.710663 1.412561e-06 
1331 4 46585 35.981729 8.457256e-07


#8 4 280 7.084432e-03
#27 4 945 4.027366e-04
#64 4 2240 2.118274e-04
#125 4 4375 6.820454e-05
#216 4 7560 2.439924e-05
#343 4 12005 1.017558e-05
#512 4 17920 4.810610e-06
#1000 4 35000 1.412561e-06
#1331 4 46585 8.457256e-07


==> figures/example5_3d/ex_exp3d_p5.txt <==

27 5 1512 11.477587 2.765438e-05 
64 5 3584 15.303449 9.888949e-06 
125 5 7000 19.129312 2.303789e-06 
216 5 12096 22.955174 5.860797e-07 
343 5 19208 26.781037 1.675553e-07 
512 5 28672 30.606899 5.273544e-08 
729 5 40824 34.432761 1.811989e-08 




#1 5 56 2.669239e-02
#8 5 448 4.408368e-03
#27 5 1512 2.765438e-05
#64 5 3584 9.888949e-06
#125 5 7000 2.303789e-06
#216 5 12096 5.860797e-07
#343 5 19208 1.675553e-07
#512 5 28672 5.273544e-08
#729 5 40824 1.811989e-08



==> figures/example5_3d/ex_exp3d_p6.txt <==
27 6 2268 13.138557 3.121441e-05 
64 6 5376 17.518077 3.824507e-06 
125 6 10500 21.897596 7.222987e-07 
216 6 18144 26.277115 1.842566e-07 
343 6 28812 30.656634 5.876761e-08 
512 6 43008 35.036153 2.206174e-08


#8 6 672 1.685718e-04
#27 6 2268 3.121441e-05
#64 6 5376 3.824507e-06
#125 6 10500 7.222987e-07
#216 6 18144 1.842566e-07
#343 6 28812 5.876761e-08
#512 6 43008 2.206174e-08




==> figures/example5_3d/ex_exp3d_p7.txt <==
8 7 960 9.864848 9.266207e-05 
27 7 3240 14.797272 6.260967e-06 
64 7 7680 19.729697 4.766674e-07 
125 7 15000 24.662121 6.824556e-08 
216 7 25920 29.594545 1.231887e-08 
343 7 41160 34.526969 2.741890e-09



#1 7 120 1.205355e-04
#8 7 960 9.266207e-05
#27 7 3240 6.260967e-06
#64 7 7680 4.766674e-07
#125 7 15000 6.824556e-08
#216 7 25920 1.231887e-08
#343 7 41160 2.741890e-09




==> figures/example5_3d/ex_exp3d_p8.txt <==

1 8 165 5.484807 7.023904e-03 
8 8 1320 10.969613 3.904236e-05 
27 8 4455 16.454420 5.932020e-07 
64 8 10560 21.939226 1.561167e-08 
125 8 20625 27.424033 4.934735e-10 
216 8 35640 32.908839 3.451532e-10 



#1 8 165 7.023904e-03
#8 8 1320 3.904236e-05
#27 8 4455 5.932020e-07
#64 8 10560 1.561167e-08
#125 8 20625 4.934735e-10
#216 8 35640 3.451532e-10



==> figures/example5_3d/ex_exp3d_p9.txt <==
1 9 220 6.036811 2.194236e-04 
8 9 1760 12.073621 2.121421e-06 
27 9 5940 18.110432 1.041072e-07 
64 9 14080 24.147243 5.723971e-09 
125 9 27500 30.184054 3.265106e-10 
216 9 47520 36.220864 2.871370e-11 



#1 9 220 2.194236e-04
#8 9 1760 2.121421e-06
#27 9 5940 1.041072e-07
#64 9 14080 5.723971e-09
#125 9 27500 3.265106e-10
#216 9 47520 2.871370e-11





==> figures/example6_cook/cook2_p10.txt <==

2 10 10 264 1.058876e+01
5 10 10 660 1.058445e+01
10 10 10 1320 1.058279e+01
20 10 10 2640 1.058962e+01
50 10 10 6600 1.059166e+01


==> figures/example6_cook/cook2_p3.txt <==
#5 3 3 100 1.032309e+01
10 3 3 200 1.044545e+01
20 3 3 400 1.052101e+01
50 3 3 1000 1.055207e+01
100 3 3 2000 1.056646e+01
200 3 3 4000 1.057614e+01
500 3 3 10000 1.058754e+01

==> figures/example6_cook/cook2_p5.txt <==

5 5 5 210 1.054340e+01
10 5 5 420 1.056067e+01
20 5 5 840 1.057712e+01
50 5 5 2100 1.058669e+01
100 5 5 4200 1.058923e+01
200 5 5 8400 1.059290e+01

==> figures/example6_cook/cook2_p7.txt <==


5 7 7 360 1.057891e+01
10 7 7 720 1.057903e+01
20 7 7 1440 1.058050e+01
50 7 7 3600 1.059070e+01
100 7 7 7200 1.059170e+01



==> figures/example_lshape_pois/lshape_results_p10.txt <==
#48 10 3168 56.284989 1.764464e-04  2.468188e-03  9.291409e-16 1.000265e-15
#48 10 3168 56.284989 7.624126e-05 2.468188e-03 9.169003e-06 1.036497e-05
48 10 3168 56.284989 1.548032e-04  3.546081e-03  9.169003e-06 1.036497e-05
120 10 7920 88.994382 3.944508e-05  2.238224e-03  4.446752e-06 4.060626e-06
237 10 15642 125.067982 1.274043e-05  7.504906e-04  1.056707e-06 1.269790e-06
309 10 20394 142.807563 4.206818e-06  2.360162e-04  2.986153e-07 3.958120e-07
381 10 25146 158.574903 1.417514e-06  7.528304e-05  9.100507e-08 1.246897e-07
453 10 29898 172.910381 4.890824e-07  2.408021e-05  2.821109e-08 3.927495e-08
525 10 34650 186.145105 1.732213e-07  7.729537e-06  8.815759e-09 1.237090e-08
597 10 39402 198.499370 6.297349e-08  2.493964e-06  2.773454e-09 3.896734e-09


# nbEl p p #dofs err jerr berr

#48 10 3168 56.284989 7.624126e-05 9.169003e-06 1.036497e-05
##48 10 3168 56.284989 9.401965e-05 9.152168e-16 1.023676e-15
#120 10 7920 88.994382 1.360218e-05 4.446752e-06 4.060626e-06
#237 10 15642 125.067982 3.963687e-06 1.056707e-06 1.269790e-06
#309 10 20394 142.807563 1.362818e-06 2.986153e-07 3.958120e-07
#381 10 25146 158.574903 5.085723e-07 9.100505e-08 1.246897e-07
#453 10 29898 172.910381 1.967097e-07 2.821110e-08 3.927495e-08
#525 10 34650 186.145105 7.725648e-08 8.815762e-09 1.237090e-08
#597 10 39402 198.499370 3.053241e-08 2.773453e-09 3.896731e-09




==> figures/example_lshape_pois/lshape_results_p3.txt <==

# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err
120 3 1200 34.641016 7.044416e-04  1.203487e-02  1.129337e-04 9.001145e-05
237 3 2370 48.682646 2.413026e-04  4.398981e-03  2.911540e-05 3.050291e-05
309 3 3090 55.587768 8.666524e-05  1.829057e-03  1.073625e-05 1.174943e-05
381 3 3810 61.725197 3.581431e-05  1.021982e-03  5.611026e-06 5.792708e-06
453 3 4530 67.305275 2.148990e-05  7.601238e-04  4.013244e-06 3.923118e-06
525 3 5250 72.456884 1.874752e-05  6.777642e-04  3.510405e-06 3.334174e-06
597 3 5970 77.265775 1.835440e-05  6.518443e-04  3.348766e-06 3.148644e-06




# nbEl p #dofs sqrt(#dofs)  err jerr berr


#48 3 480 21.908902 2.133447e-03 1.500945e-03 1.569208e-03
#120 3 1200 34.641016 1.016558e-03 9.888473e-04 1.546867e-04
#237 3 2370 48.682646 1.675026e-04 9.418907e-05 3.892853e-05
#309 3 3090 55.587768 6.452463e-05 3.086933e-05 1.714765e-05
#381 3 3810 61.725197 2.727766e-05 1.355217e-05 1.035216e-05
#453 3 4530 67.305275 1.426277e-05 8.378914e-06 8.212054e-06
#525 3 5250 72.456884 1.021399e-05 6.764149e-06 7.538138e-06
#597 3 5970 77.265775 9.350537e-06 6.251685e-06 7.325924e-06
#%669 3 6690 81.792420 9.330046e-06 6.086648e-06 7.259101e-06


#48 3 480 21.908902 1.626104e-03 9.507746e-07 1.663180e-06
#120 3 1200 34.641016 3.207398e-04 1.129337e-04 9.001145e-05
#237 3 2370 48.682646 1.098111e-04 2.911540e-05 3.050291e-05
#309 3 3090 55.587768 4.622294e-05 1.073625e-05 1.174943e-05
#381 3 3810 61.725197 2.502744e-05 5.611026e-06 5.792708e-06
#453 3 4530 67.305275 1.757632e-05 4.013244e-06 3.923118e-06
#525 3 5250 72.456884 1.511107e-05 3.510405e-06 3.334174e-06
#597 3 5970 77.265775 1.436911e-05 3.348766e-06 3.148644e-06




==> figures/example_lshape_pois/lshape_results_p5.txt <==
# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err
48 5 1008 31.749016 6.918532e-04  1.271523e-02  1.163889e-04 1.323636e-04
120 5 2520 50.199602 1.935061e-04  6.173156e-03  2.603850e-05 2.143819e-05
237 5 4977 70.547856 6.119029e-05  2.044402e-03  6.252577e-06 6.717572e-06
309 5 6489 80.554329 1.953452e-05  6.522216e-04  1.792978e-06 2.123191e-06
381 5 8001 89.448309 6.304188e-06  2.129721e-04  5.549140e-07 6.701499e-07
453 5 9513 97.534609 2.057865e-06  7.083851e-05  1.745248e-07 2.143645e-07
525 5 11025 105.000000 6.876218e-07  2.582341e-05  5.701027e-08 7.080115e-08
597 5 12537 111.968746 2.491992e-07  1.161357e-05  2.034997e-08 2.558150e-08

# nbEl p #dofs sqrt(#dofs)  err jerr berr

#48 5 1008 31.749016 2.675333e-04 1.163889e-04 1.323636e-04
##48 5 1008 31.749016 5.079044e-04 1.445429e-09 2.361937e-09
#120 5 2520 50.199602 6.007496e-05 2.603850e-05 2.143819e-05
#237 5 4977 70.547856 1.401856e-05 6.252577e-06 6.717572e-06
#309 5 6489 80.554329 4.096951e-06 1.792978e-06 2.123191e-06
#381 5 8001 89.448309 1.443169e-06 5.549140e-07 6.701499e-07
#453 5 9513 97.534609 5.576700e-07 1.745248e-07 2.143645e-07
#525 5 11025 105.000000 2.444117e-07 5.701027e-08 7.080115e-08
#597 5 12537 111.968746 1.316345e-07 2.034997e-08 2.558150e-08




==> figures/example_lshape_pois/lshape_results_p7.txt <==

# nElements porder ndofs sqrt(ndofs) rel_err_glob rel_err_energy  jump  boundary_err
48 7 1728 41.569219 3.435208e-04  6.962718e-03  3.343841e-05 3.899702e-05
120 7 4320 65.726707 8.864279e-05  3.849023e-03  1.057064e-05 8.787394e-06
237 7 8532 92.368826 2.789453e-05  1.277101e-03  2.535631e-06 2.771278e-06
309 7 11124 105.470375 8.811926e-06  3.995880e-04  7.161485e-07 8.708986e-07
381 7 13716 117.115328 2.794895e-06  1.285434e-04  2.210079e-07 2.734290e-07
453 7 16308 127.702780 8.888592e-07  4.073062e-05  6.852382e-08 8.613135e-08
525 7 18900 137.477271 2.841431e-07  1.293510e-05  2.142274e-08 2.713629e-08
597 7 21492 146.601501 9.154128e-08  4.134188e-06  6.730921e-09 8.553998e-09



# nbEl p #dofs sqrt(#dofs)  err jerr berr

#48 7 1728 41.569219 1.580615e-04 3.343841e-05 3.899702e-05
##48 7 1728 41.569219 2.271341e-04 2.107968e-12 3.710074e-12
#120 7 4320 65.726707 2.398865e-05 1.057064e-05 8.787394e-06
#237 7 8532 92.368826 4.893681e-06 2.535631e-06 2.771278e-06
#381 7 13716 117.115328 3.674829e-07 2.210079e-07 2.734290e-07
#453 7 16308 127.702780 1.289080e-07 6.852382e-08 8.613135e-08
#525 7 18900 137.477271 4.856165e-08 2.142274e-08 2.713628e-08
#597 7 21492 146.601501 1.892691e-08 6.731051e-09 8.554001e-09



